Data Augmentation with Unsupervised Machine Translation Improves the Structural Similarity of Cross-lingual Word Embeddings

Unsupervised cross-lingual word embedding (CLWE) methods learn a linear transformation matrix that maps two monolingual embedding spaces that are separately trained with monolingual corpora. This method relies on the assumption that the two embedding spaces are structurally similar, which does not necessarily hold true in general. In this paper, we argue that using a pseudo-parallel corpus generated by an unsupervised machine translation model facilitates the structural similarity of the two embedding spaces and improves the quality of CLWEs in the unsupervised mapping method. We show that our approach outperforms other alternative approaches given the same amount of data, and, through detailed analysis, we show that data augmentation with the pseudo data from unsupervised machine translation is especially effective for mapping-based CLWEs because (1) the pseudo data makes the source and target corpora (partially) parallel; (2) the pseudo data contains information on the original language that helps to learn similar embedding spaces between the source and target languages.

==> acl-ijcnlp2021-templates 3/reviews/acl_srw.txt <==
Dear Sosuke Nishikawa:
On behalf of the ACL-IJCNLP 2021 SRW Program Committee, we are delighted to inform you that the following submission has been accepted to appear at the conference:
Data Augmentation with Unsupervised Machine Translation Improves the Structural Similarity of Cross-lingual Word Embeddings
The Program Committee worked very hard to thoroughly review all the submitted papers. Please repay their efforts, by following their suggestions when you revise your paper. The camera-ready version is due on June 1, 2021 (AOE). The reviews and comments are attached below. Again, please try to follow their advice when you revise your paper.
Congratulations on your fine work. If you have any additional questions, please feel free to get in touch.
Best Regards,
ACL-IJCNLP 2021 SRW Chairs
============================================================================ 
ACL-IJCNLP SRW 2021 Reviews for Submission #88
============================================================================ 
Title: Data Augmentation with Unsupervised Machine Translation Improves the Structural Similarity of Cross-lingual Word Embeddings
Authors: Sosuke Nishikawa, Ryokan Ri and Yoshimasa Tsuruoka
============================================================================
                            REVIEWER #1
============================================================================
PAPER SUMMARY AND OVERALL IMPRESSION
---------------------------------------------------------------------------
This paper introduces an interesting way of unsupervised machine translation.  The UMT system is trained using a source/target corpora and then concatenated with machine translated corpora. That way, it allows the model to create a shared embeddings space.
Strengths 
1) I think the model is simple and straightforward, which makes it easy to implement.
2) The idea of implementing a pseudo corpora is simple and effective.
3) The experiments are very thorough and exhaustive.
Weaknesses
1) It's not particularly clear why your method works. A qualitative ablation should be included in case this paper gets accepted. However, section 4.3 is a good start.
2) This methodology isn't particularly novel.
Overall, I believe the work is interesting and the authors will benefit from attending the conference. Irrespective of whether this gets accepted or not, the authors should definitely extend this work for a main conference submission.
---------------------------------------------------------------------------
FEEDBACK TO AUTHORS
---------------------------------------------------------------------------
This paper reads a bit like a project thesis. Authors will benefit from arriving to the point quicker, and instead use the remaining space to add more technical details.
---------------------------------------------------------------------------
============================================================================
                            REVIEWER #2
============================================================================
PAPER SUMMARY AND OVERALL IMPRESSION
---------------------------------------------------------------------------
This paper presents a simple idea of learning better cross-lingual word embeddings (CLWEs) with mapping-based approaches: the gist of the idea is to use an unsupervised NMT system to create additional data by translating the original source language corpus to the target language, and vice versa, translating the original target language monolingual corpus into the source language corpus. This effectively means that both sides get enriched with the noisy MT-created data, but the data created this way will naturally increase domain similarity between the two sides, which in turn yields structurally more similar monolingual embedding spaces. In turn, this also facilitates the work of the mapping-based approach, as it deals with a structurally more similar pair of monolingual vector spaces. This simple idea yields consistent benefits over the basic mapping-based approach which operates on the monolingual vectors induced from the original monolingual data only; the gains are achie!
 ved in the standard BLI task, and extrinsic evaluation in a series of downstream tasks also confirms the hypothesis.
Coupling unsupervised MT and CLWE induction is definitely not a novel idea, but I like the simplicity of directly using back-translated data as additional training corpus, which due to guaranteeing domain similarity of the new data, will naturally result in structurally more similar monolingual spaces. The presented results do seem quite convincing, and I am particularly happy to see some downstream evaluation of induced CLWEs, However, I think that the paper could have done a better job in the experimental section, and offer a more comprehensive view on the topic, as discussed below.
---------------------------------------------------------------------------
FEEDBACK TO AUTHORS
---------------------------------------------------------------------------
The key statement in lines 073-083 and lines 190-197 is not exactly true. The authors state that most prior work focuses on improving the mapping part in mapping-based approaches, while discarding potential benefits that might arise if we make two monolingual vector spaces more structurally similar. While it is indeed true that coming up with better mapping functions is a more attractive (and a more crowded) research area, there has also been some work focusing on the other part exactly: improving structural similarity (often termed approximate isomorphism) between monolingual spaces before learning the mapping. The authors should definitely mention and discuss at least the following two papers:
1) Zhang et al. (ACL-19) present an iterative vector normalization procedure which aims to improve structural similarity and, consequently, BLI performance, focusing on more distant language pairs. Their normalization scheme is in fact very similar to the normalization procedure of Artetxe et al. (ACL-18) which is a standard in BLI research and includes simple steps of L2-norm + zero-mean centering + L2-norm.
2) Vulic et al. (RepL4NLP-19) adapt the idea of higher-order similarity transformations of the vector space (from Artetxe et al., CoNLL-18) in order to find transformations that are structurally similar. This again yields structurally more similar monolingual spaces, with increased BLI performance, particularly for more distant and lower-resource language pairs.
The authors should ideally 1) compare against these simple methods, and 2) check if their approach with pseudo-parallel data is in fact orthogonal to the previous methods (and whether we could further boost the scores by combining the approaches).
The number of evaluation languages should have been larger, and should have included lower-resource languages, and languages more dissimilar to English (besides Japanese), to really establish the benefits of the idea. I would also suggest to assess the gains on structural similarity with some more recent methods (e.g., check the work of Dubossarsky et al., EMNLP-20).
Given the comparative analysis on the (non-)usefulness of fully unsupervised CLWEs (the work of Vulic et al., EMNLP-19), I wonder why the authors have not tried their approach in a more realistic scenario where at least some translation pairs are available (be it 1k or 5k translation pairs). What is the pragmatic purpose of running English-German or English-French experiments in a fully unsupervised fashion? Why do we simulate such scarce settings for such similar languages (which could even benefit from cognate sharing), etc.? This is mostly an artificial setup, and it is unclear what we learn from it, given that there are no experiments with lower-resource languages (see my previous comment).
There are also more sophisticated mapping-based approaches besides the basic one evaluated in this work (e.g., classification-based BLI, RCSLS, see also the work of Shafiq Joty) - the paper should also establish if the benefits extend to stronger mapping-based methods as well.
Lines 322-327: it seems that the unsupervised MT system requires CLWEs in order to work. However, it is unclear where these CLWEs come from - how do we learn the CLWE space that enables us to run the UMT system? Along the same line, this implies that investigating a bootstrapping approach here might be quite interesting: would learning better CLWEs as we go improve the UMT system? Would then the improved UMT system yield better translations of the original corpora, which in turn would yield better CLWEs again, and we can further improve the UMT system, etc.? I would like to see at least some discussion about this in the paper.
---------------------------------------------------------------------------
============================================================================
                            REVIEWER #3
============================================================================
PAPER SUMMARY AND OVERALL IMPRESSION
---------------------------------------------------------------------------
This paper proposes learning unsupervised cross-lingual embeddings by augmenting the source/target training data with the machine-translated version of the target/source side respectively. The proposed method is designed to increase structural similarity between the two embedding spaces, making them easier to align for distant languages. The experimental results show improvement in bilingual lexicon induction quality when using the proposed data augmentation. The authors hypothesize that these gains are due to the control for content and a reflection of the input language co-occurrence statistics in translationese, and test these hypotheses in a set of controlled experiments. Finally, the proposed embeddings also yield better performance on downstream tasks, although not statistically significant in most cases.
I found this work interesting -- the idea of improving alignment via injecting some target language/corpus information into the embedding space is appealing and is shown to work well. The experimental design is solid, although I have a few questions about some aspects of the methodology (details below). In particular, I appreciated the controlled setups to measure the effect of shared content and for target language features. I recommend that the paper be accepted but suggest strengthening it further by improving clarity in the discussion of results and justifying some methodological decisions.
---------------------------------------------------------------------------
FEEDBACK TO AUTHORS
---------------------------------------------------------------------------
General comments/suggestions:
- The unsupervised CLWE setup assumes that the monolingual corpora are not parallel. Since the monolingual data was randomly sampled from Wikipedia dumps, was there any control for not using the parallel articles in different languages, e.g. “Halley's Comet” in Wiki-En and “1P/Halley” in Wiki-Fr? Of course, such articles are not necessarily parallel, but they will have substantial content overlap and could even contain direct translations of some sentences.
- I’m afraid I don’t understand what “vocabulary size per word” is (Table 7). Initially I assumed it meant vocabulary size IN words, but Table 7 shows it to be of the order of magnitude ~10^{-3}. Clarifying this in the paper would be helpful.
- I think there is not enough support for the claim that pseudo-data from distant languages decreases BLI performance (L582-584).  As mentioned on L438-442, the quality of Ja->En pseudo-data itself is low (although it would be helpful to also present it quantitatively in Table 3), so the results in Table 5 could be due to MT quality on En-Ja and not just language relatedness. 
- In general, I would warn against generalizing too much from the results on only three language pairs, especially using Japanese as a proxy for all distant languages. As noted by Artetxe et al. [1], monolingual training signals such as tokenization also make a difference, and Japanese differs from French and German in many dimensions at once (logographic+syllabic writing rather than alphabetic, not using the same set of characters as English, differences in word segmentation, etc.) It is hard to know what exactly is responsible for the discrepancy and how the findings would extrapolate, e.g. to a language that is not closely related to English but uses Latin alphabet and whitespace segmentation.
Minor comments:
- L735: I think you meant to refer to Table 9, not Table 7.
- Missing citation on L740
- Table 6: “Statistically, significant” -> “Statistically significant”. Also, the formatting of the caption looks inconsistent.
[1] Artetxe et al. “A Call for More Rigor in Unsupervised Cross-lingual Learning”. ACL 2020

==> acl-ijcnlp2021-templates 3/reviews/coling2020.txt <==
Dear Sosuke Nishikawa:
We are sorry to inform you that the following submission was not selected by the program committee to appear at COLING 2020:
Data Augmentation for Learning BilingualWord Embeddings with Unsupervised Machine Translation
The selection process was very competitive. Due to time and space limitations, we could only choose a small number of the submitted papers to appear on the program. Nonetheless, I still hope you can attend the conference.
I have enclosed the reviewer comments for your perusal.
If you have any additional questions, please feel free to get in touch.
Best Regards,
Program Chairs, COLING 2020
COLING 2020
============================================================================ 
COLING 2020 Reviews for Submission #231
============================================================================ 
Title: Data Augmentation for Learning BilingualWord Embeddings with Unsupervised Machine Translation
Authors: Sosuke Nishikawa, Ryokan Ri and Yoshimasa Tsuruoka
============================================================================
                            REVIEWER #1
============================================================================
---------------------------------------------------------------------------
Reviewer's Scores
---------------------------------------------------------------------------
                         Relevance (1-5): 5
               Readability/clarity (1-5): 4
                       Originality (1-5): 3
   Technical correctness/soundness (1-5): 3
                   Reproducibility (1-5): 4
                         Substance (1-5): 3
Detailed Comments
---------------------------------------------------------------------------
This paper proposes data augmentation for learning bilingual word embedding, which utilized the synthetic parallel corpus generated by UNMT to improve the quality of bilingual word embeddings.  The main contributions are:
1) propose to apply the synthetic parallel data generated by UNMT for learning bilingual word embedding
2) conduct sufficient experiments on different NLT tasks to test the proposed approach
Main Weakness:
  1）The idea is not so novel and the training process is too complex. To learning the bilingual word embedding, we need to train an UNMT model beforehand with the methods proposed by the author. Additionally, as the source and target word embeddings in UNMT are "trained with taking into account each other", why the authors don't consider mapping the source and target word embeddings to a shared-latent space? Take a step back, the authors should make a comparison with the method which directly utilizes the word embeddings of UNMT in their experiments.
  2) Please do not use the informal words or words that are not widely used in this area. Specifically, what do you mean by "nature of the language", "comparable corpora"?
  3) The authors seem to conduct extensive experiments on various NLP tasks. However, some more important experiments are missed. For example, how the quality of the UNMT affects the final performance of bilingual word embedding? Does the amount of the synthetic parallel data show much effect on the final performance? 
Other suggestions:
1) Some papers are not cited in the related works about UNMT (Unsupervised neural machine translation with weight sharing ...).
2) Some expressions are not clear.
---------------------------------------------------------------------------
---------------------------------------------------------------------------
Reviewer's Scores
---------------------------------------------------------------------------
            Overall recommendation (1-5): 3
                        Confidence (1-5): 4
                       Presentation Type: Poster
     Recommendation for Best Paper Award: No
============================================================================
                            REVIEWER #2
============================================================================
---------------------------------------------------------------------------
Reviewer's Scores
---------------------------------------------------------------------------
                         Relevance (1-5): 5
               Readability/clarity (1-5): 4
                       Originality (1-5): 3
   Technical correctness/soundness (1-5): 4
                   Reproducibility (1-5): 5
                         Substance (1-5): 3
Detailed Comments
---------------------------------------------------------------------------
The authors experiment with using unsupervised machine translation in order to augment the training data for the bilingual word embeddings. Their hypothesis is that this method can convey structural information of the one language to the training data of the other. 
The paper is well written and understandable. The experiments are successful and the scores are higher than the baseline. The authors do additional experiments to verify their hypothesis for the structural information and test successfully on downstream tasks.
Originality: A similar method has been used for training bilingual word embeddings with joint training, but this paper seems to be the first one who does that for the method that achieves the bilingual word embeddings through mapping of two monolingual embeddings. Since the previous paper is close, I think that the novelty is somewhat limited.
---------------------------------------------------------------------------
---------------------------------------------------------------------------
Reviewer's Scores
---------------------------------------------------------------------------
            Overall recommendation (1-5): 3
                        Confidence (1-5): 2
                       Presentation Type: Poster
     Recommendation for Best Paper Award: No
============================================================================
                            REVIEWER #3
============================================================================
---------------------------------------------------------------------------
Reviewer's Scores
---------------------------------------------------------------------------
                         Relevance (1-5): 5
               Readability/clarity (1-5): 4
                       Originality (1-5): 2
   Technical correctness/soundness (1-5): 3
                   Reproducibility (1-5): 3
                         Substance (1-5): 3
Detailed Comments
---------------------------------------------------------------------------
This paper porpose a method using the pseudo-parallel corpus generated by the USMT to enhance the bilingual word embedding. Thei method was evaluated on the BLI and other downstream NLP tasks. Empirical results show that their method can enhance the BLI task trained using the same data. In addition, their method also outperform other downstream NLP tasks.
My main concern is about the novelty. The idea proposed in the paper is quite similar to [Marie and Fujita, ACL-2019]. By carefully checking these two papers, I admit that there is certain differences between the main ideas of these two papers. However,  these differences are not large enough. In addition, this paper did not show significant improvement compared to the results in [Marie and Fujita, ACL-2019]. They re-implemented the methods in [Marie and Fujita, ACL-2019]; however, the performances are not so good compared to the results in the original paper and even seems to be lower than the baseline (mapping).
In conclusion, I think the novelty is too thin to be accepted by COLING.
---------------------------------------------------------------------------
---------------------------------------------------------------------------
Reviewer's Scores
---------------------------------------------------------------------------
            Overall recommendation (1-5): 2
                        Confidence (1-5): 5
                       Presentation Type: Poster
     Recommendation for Best Paper Award: No
--
COLING 2020 - https://www.softconf.com/coling2020/papers

==> acl-ijcnlp2021-templates 3/reviews/eacl2021.txt <==

Dear Sosuke Nishikawa,

We regret to inform you that the following submission was not selected by the program committee to appear at EACL 2021:

        Data Augmentation for Learning Bilingual Word Embeddings with Unsupervised Machine Translation

The selection process was very competitive. Due to time and space limitations, we could only choose a limited number of the submitted papers to appear in the program.

Nonetheless, we still hope you can attend the conference.

We have enclosed here below the reviewer comments, for your perusal.

If you have any additional questions, please feel free to get in touch.

Best Regards,

Program Chairs, EACL 2021
Reut Tsarfaty and Jörg Tiedemann


============================================================================ 
EACL 2021 Reviews for Submission #279
============================================================================ 

Title: Data Augmentation for Learning Bilingual Word Embeddings with Unsupervised Machine Translation
Authors: Sosuke Nishikawa, Ryokan Ri and Yoshimasa Tsuruoka
============================================================================
                            META-REVIEW
============================================================================ 

Comments: This paper proposes a method for improved learning of bilingual word embeddings relying on data augmentation achieved through unsupervised MT. While the paper introduces some interesting ideas and could be potentially interesting for learning better bilingual word embeddings in low-resource settings, there are still quite some issues with the current version of the work. First, there seems to be a mismatch between the core motivation (fully unsupervised and weakly supervised setups) and the chosen experimental setup (only high-resource languages with abundant resources). Second, the paper misses some relevant recent work that somewhat invalidates the importance of working only on fully unsupervised setups (e.g., Vulic et al, EMNLP 2019; Artetxe et al., ACL 2020) - the paper should also test 'few-shot setups' and do some experiments on lower-resource and more distant language pairs (similar to en-ja experiments included). Along the same line, the paper does not include some very relevant recent baselines 'that has used the output of an MT system to improve some downstream task' (from R2). All in all, more motivation, stronger baselines, a broader evaluation setup, and better positioning with respect to related work is needed in the revised version of this work.

Another quick note to the authors: it seems that one of the authors revealed their identity in the author response. The decision regarding the paper has not been impacted by this identity leakage (as the initial reviews were double-blind), but the authors should be careful not to repeat the same mistake in the future.

============================================================================
                            REVIEWER #1
============================================================================

What is this paper about, what contributions does it make, what are the strengths and weaknesses, what are the questions for the authors?
---------------------------------------------------------------------------
The paper aims towards improvement on the task of cross-lingual embedding alignment through data augmentation. The data augmentation consists in: (1) training cross-lingual embeddings via the unsupervised alignment of monolingual embeddings pre-trained separately on corpora S and T (subsets of the Wikipedias for the source and target language, respectively), (2) using cross-lingual embeddings to initialise and train an unsupervised machine translation system (3) using this system to translate S into the target language, giving us S', and T into the source language, giving us T', and finally (4) training new monolingual embeddings on S+T' and T+S', which are then again aligned in an unsupervised fashion, to obtain the final cross-lingual embeddings. These embeddings are then evaluated on bilingual lexicon induction and on several downstream tasks. 

The contribution of this paper is limited, on account of the fact that Vulic and colleagues, in their work "Do We Really Need Fully Unsupervised Cross-Lingual Embeddings?
", made a very convincing argument for the answer "No, we do not". The work reviewed here motivates its effort saying that there is a "recent trend to reduce the amount of cross-lingual supervision". This is not a good argument for doing something...

Strengths:
Unlike many other works on cross-lingual word embeddings, which only use intrinsic evaluation, this one performs extensive extrinsic evaluation as well.

Weaknesses: 
I believe you have misunderstood the work of Marie and Fujita (2019) who do not, to the best of my reading of the paper, do joint learning of the bilingual word embeddings. It is also not clear to me why you see this as the work "most relevant to yours", since they focus on unsupervised machine translation, not cross-lingual embeddings in general. They made no claims as to how their approach fairs on such tasks as bilingual lexicon induction. So if I am right about this, you want to convince us your method is 'the best' by comparing it against another method that you invented of "joint cross-lingual embedding learning" and incorrectly attributed to Marie and Fujita. That being said, it is also not clear to me *how* you replicate their work--again, because I don't think you've correctly understood what they did. 
And if I am completely wrong about this, you need to make your write-up much more clear, e.g. not using the term joint learning, which is not at all mentioned in the paper of Marie and Fujita, but instead explaining in more clear terms how what they did is relevant to your setup and how you reimplement their work. 

The empirical results show that the method outperforms two others on intrinsic evaluation. But in evaluation on extrinsic tasks, the method is NOT compared to these other two methods, but instead just against a simpler baseline. And the results show even against this simpler baseline it is hardly ever significantly better. Makes me wonder how the comparison would go against Artetxe 2019a, for example.

I am honestly baffled by the idea of training cross-lingual word embeddings to train an unsupervised MT system, to obtain pseudo data to train new cross-lingual word embeddings, to then evaluate those on the task of unsupervised MT. Do you see a problem there? This faintly resembles bootstrapped learning, but surely there must be a better way to frame it than this crazy loop. 

All that being said, I think if you can show that your data augmentation procedure is beneficial even in a supervised setup (that is, using semi-supervision or no supervision for the MT part and then using semi-supervision or standard amounts of supervision in the embedding alignment part), I would be much more convinced by the claims you make. By semi-supervision, I mean, for example, using identical words, as Artetxe 2019a did, which could work even for Japanese, because the Japanese Wikipedia still contains some words in Latin script. And when evaluating, e.g. against Artetxe 2019a, you should use their code and make it clear that you do so, or you should say that you are evaluating against their approach and make it clear that you're using your own reimplementation -- currently I am unsure as to which of these two you've done.

You need to revise your claim that "it is not simply because of data augmentation but because: (1) the generated data makes the source and target corpora (partially) parallel" because it does not fit with the observation that "for our mapping method, augmenting only either the source or target, not both, achieves the best performance in most language pairs"

If your data augmentation procedure is actually beneficial in any way, based on your results, I would assume it is only because, as you say " the generated data reflects the co-occurrence statistics of the original language" -- which should be true also in a semi-supervised setup.
---------------------------------------------------------------------------


Typos, Grammar, Style and References
---------------------------------------------------------------------------
There are some weird references throughout the paper that could be clarified, e.g:
I am consfused as to whether you are using the method of Lample 2018c or of Artetxe 2019b to do unsupervised machine translation..
Seems like it's the latter, but the former also gets cited in unexpected places e.g. on line 319
But since neither of these is cited in lines 321-340, I am also thinking maybe you didn't use either of their implementations but instead implemented your own thing insipired by them?
This part should be made much more clear.

The reference to Luong 2015 on line 292 is also a question mark for me.. Is it there because you mention word alignment?
---------------------------------------------------------------------------


Reasons to accept
---------------------------------------------------------------------------
In it's current form, very limited.
---------------------------------------------------------------------------


Reasons to reject
---------------------------------------------------------------------------
The paper fails to
(1) Motivating the work done
(2) Demonstrate that the method is superior to other equivalent ones
---------------------------------------------------------------------------


---------------------------------------------------------------------------
Reviewer's Scores
---------------------------------------------------------------------------
                  Overall Recommendation: 2


============================================================================
                            REVIEWER #2
============================================================================

What is this paper about, what contributions does it make, what are the strengths and weaknesses, what are the questions for the authors?
---------------------------------------------------------------------------
This paper applies a classic idea: take the output of an MT system,
and use it as training data for a downstream task. The twist in this
paper is that the MT system is unsupervised and that the downstream
task is that of learning bilingual word embeddings (BWE) -- which
itself is a step in most unsupervised MT (UMT) systems. The BWE are
learned using a standard method from prior work (Artetxe et al.,
2018): learn the embeddings of each language separately and then learn
a mapping between them. The UMT system is an existing phrase-based one
(Artetxe et al., 2019).

The approach is evaluated on bilingual lexicon induction (BLI) and
four downstream tasks. The results suggest that the method works and
offers improvements over reasonable baselines. The paper carries out
clear anaysis of the advantage of using this MT output (pseudo
parallel data) as training data for BWE learning.

The main issues with the paper are that there are several obvious
experimental questions left unanswered and a large swath of related
work that is not cited.
---------------------------------------------------------------------------


Typos, Grammar, Style and References
---------------------------------------------------------------------------
- Algorithm 1 says "while convergence do", which should probably read "while not converged do"
- The paper says that it evaluates on three downstream tasks, but
  there are actually four (NLI was missed).
---------------------------------------------------------------------------


Reasons to accept
---------------------------------------------------------------------------
- The paper presents a simple idea and results that convincingly show
  it works.
- The experimental design for evaluating different combinations of
  pseudo and parallel data (i.e. Table 4) was well conceived (albeit
  the missed experiment mentioned below) and certainly offered some
  strong insight into the behavior of the approach.
- The paper presented convincing (albeit not always statistically
  significant) improvements across an array of downstream tasks. Every
  BWE paper should do the same!
---------------------------------------------------------------------------


Reasons to reject
---------------------------------------------------------------------------
- One poorly explained oddity in the results is that the best results
  are obtained by using pseudo-parallel data from the source or target
  only. That is, adding pseudo-parallel data from both source and
  target does worse. The paper offers no guidance on how to choose
  either source or target data, nor does it offer any analysis about
  why adding data from both sides fairs worse. There may be some
  interesting lessons obtained from inspection of (two dimensional)
  learning curves over source/target pseudo-parallel data.
- Another related concern is that of multiple hypothesis
  testing. Effectively, this paper is presenting three hypotheses
  (i.e. lines of results on test data in Table 3) and then
  highlighting the gains from the best of the three. This is sort of
  sloppy, not to even mention this.
- The paper missed an obvious skyline: Table 4 should have included
  the case of non-pseudo parallel data (i.e. adding Split 1 and Split
  2). This skyline provides a clearer goal that UMT translated data is
  striving to achieve and how far short of the mark it is.
- Lastly, the whole approach feels somewhat heuristic: train some
  initial BWEs, then throw some monolingual data at a UMT system using
  those BWEs, get some mediocre data out of it, then use that to train
  some new BWEs. The key insight that seems to be missing is that the
  UMT system is itself capable of producing data that is assisting in
  BWE creation and so it would be more natural to directly use
  insights from the UMT system to improve the BWE model itself.
- The paper completely ignores all prior work that has used the output
  of an MT system to improve some downstream task. See Tebbifakhr1 et
  al. (2019) for a recent example.
---------------------------------------------------------------------------


---------------------------------------------------------------------------
Reviewer's Scores
---------------------------------------------------------------------------
                  Overall Recommendation: 2.5


============================================================================
                            REVIEWER #3
============================================================================

What is this paper about, what contributions does it make, what are the strengths and weaknesses, what are the questions for the authors?
---------------------------------------------------------------------------
The paper presents a data augmentation method for unsupervisedly learning bilingual word embeddings (BWE) with a mapping approach. The contribution of the paper is the data augmentation step, which augments the monolingual corpora used to learn monolingual embeddings with automatically generated parallel sentences. The pseudo-parallel sentences are created using an unsupervised translation model. Experiments are carried out for three language pairs (en-de, en-fr, en-ja). Aligning embeddings learned on augmented data outperforms a baseline that aligns embeddings from non-augmented data, and a baseline that jointly learns embeddings on augmented data on the BDI task. On a range of cross-lingual downstream tasks, they also observe improvements compared to the baseline which aligns embeddings from non-augmented data (here improvements are less consistent and less significant, but still visible)

Further, the authors show that improved performance of their approach can not only be attributed to shared content between languages, but also to making the co-occurence statistics between languages more similar. They also verify that the monolingual quality of the English embeddings does not decrease drastically. 

Strengths:

- The paper proposes a method for unsupervised data augmentation and does a detailed analysis investigating why this data augmentation improves embeddings. 

- The results of this analysis are very interesting, as they find that adding translated source/target data is better than adding original source/target data, and that this improvement is likely due to providing information about cooccurrence statistics in the other language (not only due to shared content)


Weaknesses:

- The approach is evaluated on a very limited amount of language pairs (only 3). It should be easy to add more language pairs, as the only resource required are monolingual Wikipedias, so I consider using only 3 language pairs as not justified. Adding more languages would also make it easier to make a difference between linguistically close and distant languages (as done in l. 567)

- Related to the previous point, the evaluation is only done for language pairs with considerable amounts of resources (e.g. high quality dictionaries). One motivation behind learning fully unsupervised BWE is to learn embeddings for low-resource languages where supervision is not straightforward to obtain. Hence the approach should be tested on languages with few resources for supervision OR the motivation for choosing an unsupervised approach should be stated. One interesting experiment in this direction should be to find out how much monolingual data is needed for this approach to work.

Questions: 

- Based on which considerations did you choose the language pairs included in the experiment?

- From the results in Table 7, we see that the vocabulary in the pseudo copora is limited, which might mean that some words are overrepresented, and that monolingual and bilingual embedding quality might drop for infrequent words in particular. Have you investigated this?

Further comments:
- l.567: It's difficult to make an argument about a trend in results based on linguistic distance, as you only consider 2 candidate languages (that are not the 'fitting' language) at a time

- Table 6: The baseline by Marie and Fujita should be included in this experiment, as it might be that jointly learned embeddings outperform mapped embeddings in down-stream tasks
---------------------------------------------------------------------------


Typos, Grammar, Style and References
---------------------------------------------------------------------------
- Typo in caption in Table 7
---------------------------------------------------------------------------


Reasons to accept
---------------------------------------------------------------------------
- The analysis of the data augmentation provides interesting insights into how to best augment the data (with translated data and not original data)

-  It also provides insights into why the data augmentation leads to better embeddings (because co-occurrence statistics are shared). Both findings can also be useful for other cross-lingual tasks
---------------------------------------------------------------------------


Reasons to reject
---------------------------------------------------------------------------
- The paper only includes three language pairs (for intransparent reasons) and more evaluation is needed to ensure that the approach generalizes to other language pairs (which is the main motivation behind learning BWEs without language specific resources)
---------------------------------------------------------------------------


---------------------------------------------------------------------------
Reviewer's Scores
---------------------------------------------------------------------------
                  Overall Recommendation: 3


==> acl-ijcnlp2021-templates 3/reviews/revise_memo.txt <==


・タイトルをアナリシスにする？

・our approachというよりもシンプル拡張という書き方？

・proposed.pngも少しダサいかも？marieらみたいにシンプルに書いていい気がする。

・下流タスクにおけるjoint-learningの結果を載せる？

・Table 3のBT stepはもう少し細かく載せたほうがいい？

・joint learning → joint training?

・Marieらとほぼ同じだと言っているレビューが多い


■ Coling2020レビューについて

・how the quality of the UNMT affects the final performance of bilingual word embedding?

→ Table3により解決？

・Does the amount of the synthetic parallel data show much effect on the final performance? 

→ 自明だからいらない？

・Some papers are not cited in the related works about UNMT (Unsupervised neural machine translation with weight sharing ...).

→ Relevance の評価は高かったから優先度は低い？

・Marie and Fujitaらの実験の性能が再現しきれていない

→ しかし10Mでも翻訳にえぐ時間かかる・・・ので再実験は間に合わなそう
ただ、確かアーテッジらの実装だと速い可能性がある


■ eacl2021レビューについて

-- meta review --

・there seems to be a mismatch between the core motivation (fully unsupervised and weakly supervised setups) and the chosen experimental setup (only high-resource languages with abundant resources)

→ これはそこまで問題なのか？

・the paper misses some relevant recent work that somewhat invalidates the importance of working only on fully unsupervised setups (e.g., Vulic et al, EMNLP 2019; Artetxe et al., ACL 2020) 

→ 調べる

・Along the same line, the paper does not include some very relevant recent baselines 'that has used the output of an MT system to improve some downstream task' (from R2)

→ 調べる（関連研究として載せる？

・The contribution of this paper is limited, on account of the fact that Vulic and colleagues, in their work "Do We Really Need Fully Unsupervised Cross-Lingual Embeddings?
", made a very convincing argument for the answer "No, we do not". The work reviewed here motivates its effort saying that there is a "recent trend to reduce the amount of cross-lingual supervision". This is not a good argument for doing something
では教師なしBWEはいらないと言われている

→ どうする？



-- Reviewer 1 --

・Marieらの研究の貢献を誤解している、再現実装がおそらくちゃんとしていない

→ これはおそらく査読者の勘違い

・But in evaluation on extrinsic tasks, the method is NOT compared to these other two methods, but instead just against a simpler baseline.

→ joint-trainingの下流タスクの結果も載せるべきなのかどうか

・Makes me wonder how the comparison would go against Artetxe 2019a, for example.

→ Artetxe 2019aでは下流タスク解けない

・You need to revise your claim that "it is not simply because of data augmentation but because: (1) the generated data makes the source and target corpora (partially) parallel" because it does not fit with the observation that "for our mapping method, augmenting only either the source or target, not both, achieves the best performance in most language pairs"

→ ソース・ターゲット言語から両方拡張するのはベストではない→パラレルにしたから性能が上がるは言えない
は成り立たないと思う
両方拡張することで、パラレルによる性能向上が実現されていても
他の要因（）によって下がってしまった可能性がある

・I am consfused as to whether you are using the method of Lample 2018c or of Artetxe 2019b to do unsupervised machine translation..
Seems like it's the latter, but the former also gets cited in unexpected places e.g. on line 319
But since neither of these is cited in lines 321-340, I am also thinking maybe you didn't use either of their implementations but instead implemented your own thing insipired by them?

→ 確認する



-- Reviewer 2 --

・Algorithm 1 says "while convergence do", which should probably read "while not converged do"
・The paper says that it evaluates on three downstream tasks, but
  there are actually four (NLI was missed).

→ 修正する

・なぜソース・ターゲット両方拡張した場合に性能が下がるかについての分析がない

→ Marieらは"This is presumably due to the presence of sentences of two very different natures,
synthetic and original, in the same language."と軽く触れていて、自分も同意見。（これも書く？）


・Effectively, this paper is presenting three hypotheses
  (i.e. lines of results on test data in Table 3) and then
  highlighting the gains from the best of the three. This is sort of
  sloppy, not to even mention this.

→ Table3にて、0と3しかないのが雑？1、2も載せる

・The key insight that seems to be missing is that the UMT system is itself capable of producing data that is assisting in BWE creation and so it would be more natural to directly use insights from the UMT system to improve the BWE model itself.

→　これはその通りだが、手法そのものを修正する必要があるため対応できない

・The paper completely ignores all prior work that has used the output
  of an MT system to improve some downstream task. See Tebbifakhr1 et
  al. (2019) for a recent example.

→ とりあえず Tebbifakhr1 et al. (2019) をみてみる

この査読者は本質ついてる



-- Reviewer 3 --

・3つの言語ペアは少ない

→ SMTの学習にすごい時間がかかるから間に合わなそう

・Based on which considerations did you choose the language pairs included in the experiment?

→ 言語を選択した理由を書く。（似た言語＋似てない言語）

・From the results in Table 7, we see that the vocabulary in the pseudo copora is limited, which might mean that some words are overrepresented, and that monolingual and bilingual embedding quality might drop for infrequent words in particular. Have you investigated this?

→ これは調査したが、特に差がみられなかった。どこかで触れるべき？

・- l.567: It's difficult to make an argument about a trend in results based on linguistic distance, as you only consider 2 candidate languages (that are not the 'fitting' language) at a time

→

・The baseline by Marie and Fujita should be included in this experiment, as it might be that jointly learned embeddings outperform mapped embeddings in　down-stream tasks

→ 二人から指摘されているから悪い結果でも載せるべきか・・？

この査読者も本質ついてる







■ ACL styleに関して


Place figures, tables, and photographs in the papernear where they are first discussed, rather than atthe end, if possible
















==> acl-ijcnlp2021-templates 3/reviews/todo.txt <==
\begin{itemize}
\item （レビューしてもらう）図をもっとシンプルに、小さく。（Marieらのような）
\item （レビューしてもらう）図の説明をする
\item （レビューしてもらう）Relate Workの修正 
\item \textbf{対応済み} 図表は全て上の方がみやすい
\item \textbf{対応済み} Bilngual →　Cross-lingualに変更する
\item \textbf{対応済み} joint-training → joint-training
\item proposed methodという言葉を使わない？
\item Table3 1、2回のBTでの結果も載せる
\item Table3 折れ線グラフの方がわかりやすい？
\item （レビューしてもらう）なぜソース・ターゲット両方拡張した場合に性能が下がるかについて触れる
\item \textbf{対応済み} Typo at Table7の修正 
\item \textbf{対応済み} algorithm 1 while convergence doの修正
\item \textbf{対応済み} 4.2 でNLIが忘れられている → four NLI追加 
\item （レビューしてもらう）joint-trainingの下流タスクの結果はやはり載せた方がいいとのこと。この図の見せ方についても考える
\item 言語を選択した理由を書く。（似た言語＋似てない言語）
\item \textbf{対応済み} fr1とかがわかりにくい→ fr-aとかに
\item （レビューしてもらう）Table 5の説明を修正
\item （レビューしてもらう）Related workにunsupervised BWEで行うモチベーションを追加→Future workに追加
\item Tebbifakhr の論文を追加 
\item idとは何か調べる
\item （レビューしてもらう）future work・・・言語数を増やす、データ数を増やす
\item （レビューしてもらう）２章のRelated Workをいい感じのタイトルに変更
\item \textbf{対応済み} UMTじゃなくてUSMTに統一した方が良さそう？使ってるのは統計的機械翻訳で統一してる
\item \textbf{対応済み} shortcite→citet
\item 結果の表に一番言いたいことを一文追加する
\item （レビューしてもらう）セクションの構造を改変。（Experimentsを Evaluation of Cross-lingual Mapping、Downstream Tasks、Analysisに分割）
\item （レビューしてもらう）各セクションの冒頭で要約を追加
\item paragraph subsectionとかをどう統一するか
\item 時制の統一
\item Our methodという表現を変更する
\end{itemize}








==> acl-ijcnlp2021-templates 3/reviews/todo2.txt <==
\begin{itemize}
\item モノリンガルスペースでmappingを改善しようとした研究が割とある

\end{itemize}

==> reviews/acl_srw.txt <==
Dear Sosuke Nishikawa:
On behalf of the ACL-IJCNLP 2021 SRW Program Committee, we are delighted to inform you that the following submission has been accepted to appear at the conference:
Data Augmentation with Unsupervised Machine Translation Improves the Structural Similarity of Cross-lingual Word Embeddings
The Program Committee worked very hard to thoroughly review all the submitted papers. Please repay their efforts, by following their suggestions when you revise your paper. The camera-ready version is due on June 1, 2021 (AOE). The reviews and comments are attached below. Again, please try to follow their advice when you revise your paper.
Congratulations on your fine work. If you have any additional questions, please feel free to get in touch.
Best Regards,
ACL-IJCNLP 2021 SRW Chairs
============================================================================ 
ACL-IJCNLP SRW 2021 Reviews for Submission #88
============================================================================ 
Title: Data Augmentation with Unsupervised Machine Translation Improves the Structural Similarity of Cross-lingual Word Embeddings
Authors: Sosuke Nishikawa, Ryokan Ri and Yoshimasa Tsuruoka
============================================================================
                            REVIEWER #1
============================================================================
PAPER SUMMARY AND OVERALL IMPRESSION
---------------------------------------------------------------------------
This paper introduces an interesting way of unsupervised machine translation.  The UMT system is trained using a source/target corpora and then concatenated with machine translated corpora. That way, it allows the model to create a shared embeddings space.
Strengths 
1) I think the model is simple and straightforward, which makes it easy to implement.
2) The idea of implementing a pseudo corpora is simple and effective.
3) The experiments are very thorough and exhaustive.
Weaknesses
1) It's not particularly clear why your method works. A qualitative ablation should be included in case this paper gets accepted. However, section 4.3 is a good start.
2) This methodology isn't particularly novel.
Overall, I believe the work is interesting and the authors will benefit from attending the conference. Irrespective of whether this gets accepted or not, the authors should definitely extend this work for a main conference submission.
---------------------------------------------------------------------------
FEEDBACK TO AUTHORS
---------------------------------------------------------------------------
This paper reads a bit like a project thesis. Authors will benefit from arriving to the point quicker, and instead use the remaining space to add more technical details.
---------------------------------------------------------------------------
============================================================================
                            REVIEWER #2
============================================================================
PAPER SUMMARY AND OVERALL IMPRESSION
---------------------------------------------------------------------------
This paper presents a simple idea of learning better cross-lingual word embeddings (CLWEs) with mapping-based approaches: the gist of the idea is to use an unsupervised NMT system to create additional data by translating the original source language corpus to the target language, and vice versa, translating the original target language monolingual corpus into the source language corpus. This effectively means that both sides get enriched with the noisy MT-created data, but the data created this way will naturally increase domain similarity between the two sides, which in turn yields structurally more similar monolingual embedding spaces. In turn, this also facilitates the work of the mapping-based approach, as it deals with a structurally more similar pair of monolingual vector spaces. This simple idea yields consistent benefits over the basic mapping-based approach which operates on the monolingual vectors induced from the original monolingual data only; the gains are achie!
 ved in the standard BLI task, and extrinsic evaluation in a series of downstream tasks also confirms the hypothesis.
Coupling unsupervised MT and CLWE induction is definitely not a novel idea, but I like the simplicity of directly using back-translated data as additional training corpus, which due to guaranteeing domain similarity of the new data, will naturally result in structurally more similar monolingual spaces. The presented results do seem quite convincing, and I am particularly happy to see some downstream evaluation of induced CLWEs, However, I think that the paper could have done a better job in the experimental section, and offer a more comprehensive view on the topic, as discussed below.
---------------------------------------------------------------------------
FEEDBACK TO AUTHORS
---------------------------------------------------------------------------
The key statement in lines 073-083 and lines 190-197 is not exactly true. The authors state that most prior work focuses on improving the mapping part in mapping-based approaches, while discarding potential benefits that might arise if we make two monolingual vector spaces more structurally similar. While it is indeed true that coming up with better mapping functions is a more attractive (and a more crowded) research area, there has also been some work focusing on the other part exactly: improving structural similarity (often termed approximate isomorphism) between monolingual spaces before learning the mapping. The authors should definitely mention and discuss at least the following two papers:
1) Zhang et al. (ACL-19) present an iterative vector normalization procedure which aims to improve structural similarity and, consequently, BLI performance, focusing on more distant language pairs. Their normalization scheme is in fact very similar to the normalization procedure of Artetxe et al. (ACL-18) which is a standard in BLI research and includes simple steps of L2-norm + zero-mean centering + L2-norm.
2) Vulic et al. (RepL4NLP-19) adapt the idea of higher-order similarity transformations of the vector space (from Artetxe et al., CoNLL-18) in order to find transformations that are structurally similar. This again yields structurally more similar monolingual spaces, with increased BLI performance, particularly for more distant and lower-resource language pairs.
The authors should ideally 1) compare against these simple methods, and 2) check if their approach with pseudo-parallel data is in fact orthogonal to the previous methods (and whether we could further boost the scores by combining the approaches).
The number of evaluation languages should have been larger, and should have included lower-resource languages, and languages more dissimilar to English (besides Japanese), to really establish the benefits of the idea. I would also suggest to assess the gains on structural similarity with some more recent methods (e.g., check the work of Dubossarsky et al., EMNLP-20).
Given the comparative analysis on the (non-)usefulness of fully unsupervised CLWEs (the work of Vulic et al., EMNLP-19), I wonder why the authors have not tried their approach in a more realistic scenario where at least some translation pairs are available (be it 1k or 5k translation pairs). What is the pragmatic purpose of running English-German or English-French experiments in a fully unsupervised fashion? Why do we simulate such scarce settings for such similar languages (which could even benefit from cognate sharing), etc.? This is mostly an artificial setup, and it is unclear what we learn from it, given that there are no experiments with lower-resource languages (see my previous comment).
There are also more sophisticated mapping-based approaches besides the basic one evaluated in this work (e.g., classification-based BLI, RCSLS, see also the work of Shafiq Joty) - the paper should also establish if the benefits extend to stronger mapping-based methods as well.
Lines 322-327: it seems that the unsupervised MT system requires CLWEs in order to work. However, it is unclear where these CLWEs come from - how do we learn the CLWE space that enables us to run the UMT system? Along the same line, this implies that investigating a bootstrapping approach here might be quite interesting: would learning better CLWEs as we go improve the UMT system? Would then the improved UMT system yield better translations of the original corpora, which in turn would yield better CLWEs again, and we can further improve the UMT system, etc.? I would like to see at least some discussion about this in the paper.
---------------------------------------------------------------------------
============================================================================
                            REVIEWER #3
============================================================================
PAPER SUMMARY AND OVERALL IMPRESSION
---------------------------------------------------------------------------
This paper proposes learning unsupervised cross-lingual embeddings by augmenting the source/target training data with the machine-translated version of the target/source side respectively. The proposed method is designed to increase structural similarity between the two embedding spaces, making them easier to align for distant languages. The experimental results show improvement in bilingual lexicon induction quality when using the proposed data augmentation. The authors hypothesize that these gains are due to the control for content and a reflection of the input language co-occurrence statistics in translationese, and test these hypotheses in a set of controlled experiments. Finally, the proposed embeddings also yield better performance on downstream tasks, although not statistically significant in most cases.
I found this work interesting -- the idea of improving alignment via injecting some target language/corpus information into the embedding space is appealing and is shown to work well. The experimental design is solid, although I have a few questions about some aspects of the methodology (details below). In particular, I appreciated the controlled setups to measure the effect of shared content and for target language features. I recommend that the paper be accepted but suggest strengthening it further by improving clarity in the discussion of results and justifying some methodological decisions.
---------------------------------------------------------------------------
FEEDBACK TO AUTHORS
---------------------------------------------------------------------------
General comments/suggestions:
- The unsupervised CLWE setup assumes that the monolingual corpora are not parallel. Since the monolingual data was randomly sampled from Wikipedia dumps, was there any control for not using the parallel articles in different languages, e.g. “Halley's Comet” in Wiki-En and “1P/Halley” in Wiki-Fr? Of course, such articles are not necessarily parallel, but they will have substantial content overlap and could even contain direct translations of some sentences.
- I’m afraid I don’t understand what “vocabulary size per word” is (Table 7). Initially I assumed it meant vocabulary size IN words, but Table 7 shows it to be of the order of magnitude ~10^{-3}. Clarifying this in the paper would be helpful.
- I think there is not enough support for the claim that pseudo-data from distant languages decreases BLI performance (L582-584).  As mentioned on L438-442, the quality of Ja->En pseudo-data itself is low (although it would be helpful to also present it quantitatively in Table 3), so the results in Table 5 could be due to MT quality on En-Ja and not just language relatedness. 
- In general, I would warn against generalizing too much from the results on only three language pairs, especially using Japanese as a proxy for all distant languages. As noted by Artetxe et al. [1], monolingual training signals such as tokenization also make a difference, and Japanese differs from French and German in many dimensions at once (logographic+syllabic writing rather than alphabetic, not using the same set of characters as English, differences in word segmentation, etc.) It is hard to know what exactly is responsible for the discrepancy and how the findings would extrapolate, e.g. to a language that is not closely related to English but uses Latin alphabet and whitespace segmentation.
Minor comments:
- L735: I think you meant to refer to Table 9, not Table 7.
- Missing citation on L740
- Table 6: “Statistically, significant” -> “Statistically significant”. Also, the formatting of the caption looks inconsistent.
[1] Artetxe et al. “A Call for More Rigor in Unsupervised Cross-lingual Learning”. ACL 2020

==> reviews/coling2020.txt <==
Dear Sosuke Nishikawa:
We are sorry to inform you that the following submission was not selected by the program committee to appear at COLING 2020:
Data Augmentation for Learning BilingualWord Embeddings with Unsupervised Machine Translation
The selection process was very competitive. Due to time and space limitations, we could only choose a small number of the submitted papers to appear on the program. Nonetheless, I still hope you can attend the conference.
I have enclosed the reviewer comments for your perusal.
If you have any additional questions, please feel free to get in touch.
Best Regards,
Program Chairs, COLING 2020
COLING 2020
============================================================================ 
COLING 2020 Reviews for Submission #231
============================================================================ 
Title: Data Augmentation for Learning BilingualWord Embeddings with Unsupervised Machine Translation
Authors: Sosuke Nishikawa, Ryokan Ri and Yoshimasa Tsuruoka
============================================================================
                            REVIEWER #1
============================================================================
---------------------------------------------------------------------------
Reviewer's Scores
---------------------------------------------------------------------------
                         Relevance (1-5): 5
               Readability/clarity (1-5): 4
                       Originality (1-5): 3
   Technical correctness/soundness (1-5): 3
                   Reproducibility (1-5): 4
                         Substance (1-5): 3
Detailed Comments
---------------------------------------------------------------------------
This paper proposes data augmentation for learning bilingual word embedding, which utilized the synthetic parallel corpus generated by UNMT to improve the quality of bilingual word embeddings.  The main contributions are:
1) propose to apply the synthetic parallel data generated by UNMT for learning bilingual word embedding
2) conduct sufficient experiments on different NLT tasks to test the proposed approach
Main Weakness:
  1）The idea is not so novel and the training process is too complex. To learning the bilingual word embedding, we need to train an UNMT model beforehand with the methods proposed by the author. Additionally, as the source and target word embeddings in UNMT are "trained with taking into account each other", why the authors don't consider mapping the source and target word embeddings to a shared-latent space? Take a step back, the authors should make a comparison with the method which directly utilizes the word embeddings of UNMT in their experiments.
  2) Please do not use the informal words or words that are not widely used in this area. Specifically, what do you mean by "nature of the language", "comparable corpora"?
  3) The authors seem to conduct extensive experiments on various NLP tasks. However, some more important experiments are missed. For example, how the quality of the UNMT affects the final performance of bilingual word embedding? Does the amount of the synthetic parallel data show much effect on the final performance? 
Other suggestions:
1) Some papers are not cited in the related works about UNMT (Unsupervised neural machine translation with weight sharing ...).
2) Some expressions are not clear.
---------------------------------------------------------------------------
---------------------------------------------------------------------------
Reviewer's Scores
---------------------------------------------------------------------------
            Overall recommendation (1-5): 3
                        Confidence (1-5): 4
                       Presentation Type: Poster
     Recommendation for Best Paper Award: No
============================================================================
                            REVIEWER #2
============================================================================
---------------------------------------------------------------------------
Reviewer's Scores
---------------------------------------------------------------------------
                         Relevance (1-5): 5
               Readability/clarity (1-5): 4
                       Originality (1-5): 3
   Technical correctness/soundness (1-5): 4
                   Reproducibility (1-5): 5
                         Substance (1-5): 3
Detailed Comments
---------------------------------------------------------------------------
The authors experiment with using unsupervised machine translation in order to augment the training data for the bilingual word embeddings. Their hypothesis is that this method can convey structural information of the one language to the training data of the other. 
The paper is well written and understandable. The experiments are successful and the scores are higher than the baseline. The authors do additional experiments to verify their hypothesis for the structural information and test successfully on downstream tasks.
Originality: A similar method has been used for training bilingual word embeddings with joint training, but this paper seems to be the first one who does that for the method that achieves the bilingual word embeddings through mapping of two monolingual embeddings. Since the previous paper is close, I think that the novelty is somewhat limited.
---------------------------------------------------------------------------
---------------------------------------------------------------------------
Reviewer's Scores
---------------------------------------------------------------------------
            Overall recommendation (1-5): 3
                        Confidence (1-5): 2
                       Presentation Type: Poster
     Recommendation for Best Paper Award: No
============================================================================
                            REVIEWER #3
============================================================================
---------------------------------------------------------------------------
Reviewer's Scores
---------------------------------------------------------------------------
                         Relevance (1-5): 5
               Readability/clarity (1-5): 4
                       Originality (1-5): 2
   Technical correctness/soundness (1-5): 3
                   Reproducibility (1-5): 3
                         Substance (1-5): 3
Detailed Comments
---------------------------------------------------------------------------
This paper porpose a method using the pseudo-parallel corpus generated by the USMT to enhance the bilingual word embedding. Thei method was evaluated on the BLI and other downstream NLP tasks. Empirical results show that their method can enhance the BLI task trained using the same data. In addition, their method also outperform other downstream NLP tasks.
My main concern is about the novelty. The idea proposed in the paper is quite similar to [Marie and Fujita, ACL-2019]. By carefully checking these two papers, I admit that there is certain differences between the main ideas of these two papers. However,  these differences are not large enough. In addition, this paper did not show significant improvement compared to the results in [Marie and Fujita, ACL-2019]. They re-implemented the methods in [Marie and Fujita, ACL-2019]; however, the performances are not so good compared to the results in the original paper and even seems to be lower than the baseline (mapping).
In conclusion, I think the novelty is too thin to be accepted by COLING.
---------------------------------------------------------------------------
---------------------------------------------------------------------------
Reviewer's Scores
---------------------------------------------------------------------------
            Overall recommendation (1-5): 2
                        Confidence (1-5): 5
                       Presentation Type: Poster
     Recommendation for Best Paper Award: No
--
COLING 2020 - https://www.softconf.com/coling2020/papers

==> reviews/eacl2021.txt <==

Dear Sosuke Nishikawa,

We regret to inform you that the following submission was not selected by the program committee to appear at EACL 2021:

        Data Augmentation for Learning Bilingual Word Embeddings with Unsupervised Machine Translation

The selection process was very competitive. Due to time and space limitations, we could only choose a limited number of the submitted papers to appear in the program.

Nonetheless, we still hope you can attend the conference.

We have enclosed here below the reviewer comments, for your perusal.

If you have any additional questions, please feel free to get in touch.

Best Regards,

Program Chairs, EACL 2021
Reut Tsarfaty and Jörg Tiedemann


============================================================================ 
EACL 2021 Reviews for Submission #279
============================================================================ 

Title: Data Augmentation for Learning Bilingual Word Embeddings with Unsupervised Machine Translation
Authors: Sosuke Nishikawa, Ryokan Ri and Yoshimasa Tsuruoka
============================================================================
                            META-REVIEW
============================================================================ 

Comments: This paper proposes a method for improved learning of bilingual word embeddings relying on data augmentation achieved through unsupervised MT. While the paper introduces some interesting ideas and could be potentially interesting for learning better bilingual word embeddings in low-resource settings, there are still quite some issues with the current version of the work. First, there seems to be a mismatch between the core motivation (fully unsupervised and weakly supervised setups) and the chosen experimental setup (only high-resource languages with abundant resources). Second, the paper misses some relevant recent work that somewhat invalidates the importance of working only on fully unsupervised setups (e.g., Vulic et al, EMNLP 2019; Artetxe et al., ACL 2020) - the paper should also test 'few-shot setups' and do some experiments on lower-resource and more distant language pairs (similar to en-ja experiments included). Along the same line, the paper does not include some very relevant recent baselines 'that has used the output of an MT system to improve some downstream task' (from R2). All in all, more motivation, stronger baselines, a broader evaluation setup, and better positioning with respect to related work is needed in the revised version of this work.

Another quick note to the authors: it seems that one of the authors revealed their identity in the author response. The decision regarding the paper has not been impacted by this identity leakage (as the initial reviews were double-blind), but the authors should be careful not to repeat the same mistake in the future.

============================================================================
                            REVIEWER #1
============================================================================

What is this paper about, what contributions does it make, what are the strengths and weaknesses, what are the questions for the authors?
---------------------------------------------------------------------------
The paper aims towards improvement on the task of cross-lingual embedding alignment through data augmentation. The data augmentation consists in: (1) training cross-lingual embeddings via the unsupervised alignment of monolingual embeddings pre-trained separately on corpora S and T (subsets of the Wikipedias for the source and target language, respectively), (2) using cross-lingual embeddings to initialise and train an unsupervised machine translation system (3) using this system to translate S into the target language, giving us S', and T into the source language, giving us T', and finally (4) training new monolingual embeddings on S+T' and T+S', which are then again aligned in an unsupervised fashion, to obtain the final cross-lingual embeddings. These embeddings are then evaluated on bilingual lexicon induction and on several downstream tasks. 

The contribution of this paper is limited, on account of the fact that Vulic and colleagues, in their work "Do We Really Need Fully Unsupervised Cross-Lingual Embeddings?
", made a very convincing argument for the answer "No, we do not". The work reviewed here motivates its effort saying that there is a "recent trend to reduce the amount of cross-lingual supervision". This is not a good argument for doing something...

Strengths:
Unlike many other works on cross-lingual word embeddings, which only use intrinsic evaluation, this one performs extensive extrinsic evaluation as well.

Weaknesses: 
I believe you have misunderstood the work of Marie and Fujita (2019) who do not, to the best of my reading of the paper, do joint learning of the bilingual word embeddings. It is also not clear to me why you see this as the work "most relevant to yours", since they focus on unsupervised machine translation, not cross-lingual embeddings in general. They made no claims as to how their approach fairs on such tasks as bilingual lexicon induction. So if I am right about this, you want to convince us your method is 'the best' by comparing it against another method that you invented of "joint cross-lingual embedding learning" and incorrectly attributed to Marie and Fujita. That being said, it is also not clear to me *how* you replicate their work--again, because I don't think you've correctly understood what they did. 
And if I am completely wrong about this, you need to make your write-up much more clear, e.g. not using the term joint learning, which is not at all mentioned in the paper of Marie and Fujita, but instead explaining in more clear terms how what they did is relevant to your setup and how you reimplement their work. 

The empirical results show that the method outperforms two others on intrinsic evaluation. But in evaluation on extrinsic tasks, the method is NOT compared to these other two methods, but instead just against a simpler baseline. And the results show even against this simpler baseline it is hardly ever significantly better. Makes me wonder how the comparison would go against Artetxe 2019a, for example.

I am honestly baffled by the idea of training cross-lingual word embeddings to train an unsupervised MT system, to obtain pseudo data to train new cross-lingual word embeddings, to then evaluate those on the task of unsupervised MT. Do you see a problem there? This faintly resembles bootstrapped learning, but surely there must be a better way to frame it than this crazy loop. 

All that being said, I think if you can show that your data augmentation procedure is beneficial even in a supervised setup (that is, using semi-supervision or no supervision for the MT part and then using semi-supervision or standard amounts of supervision in the embedding alignment part), I would be much more convinced by the claims you make. By semi-supervision, I mean, for example, using identical words, as Artetxe 2019a did, which could work even for Japanese, because the Japanese Wikipedia still contains some words in Latin script. And when evaluating, e.g. against Artetxe 2019a, you should use their code and make it clear that you do so, or you should say that you are evaluating against their approach and make it clear that you're using your own reimplementation -- currently I am unsure as to which of these two you've done.

You need to revise your claim that "it is not simply because of data augmentation but because: (1) the generated data makes the source and target corpora (partially) parallel" because it does not fit with the observation that "for our mapping method, augmenting only either the source or target, not both, achieves the best performance in most language pairs"

If your data augmentation procedure is actually beneficial in any way, based on your results, I would assume it is only because, as you say " the generated data reflects the co-occurrence statistics of the original language" -- which should be true also in a semi-supervised setup.
---------------------------------------------------------------------------


Typos, Grammar, Style and References
---------------------------------------------------------------------------
There are some weird references throughout the paper that could be clarified, e.g:
I am consfused as to whether you are using the method of Lample 2018c or of Artetxe 2019b to do unsupervised machine translation..
Seems like it's the latter, but the former also gets cited in unexpected places e.g. on line 319
But since neither of these is cited in lines 321-340, I am also thinking maybe you didn't use either of their implementations but instead implemented your own thing insipired by them?
This part should be made much more clear.

The reference to Luong 2015 on line 292 is also a question mark for me.. Is it there because you mention word alignment?
---------------------------------------------------------------------------


Reasons to accept
---------------------------------------------------------------------------
In it's current form, very limited.
---------------------------------------------------------------------------


Reasons to reject
---------------------------------------------------------------------------
The paper fails to
(1) Motivating the work done
(2) Demonstrate that the method is superior to other equivalent ones
---------------------------------------------------------------------------


---------------------------------------------------------------------------
Reviewer's Scores
---------------------------------------------------------------------------
                  Overall Recommendation: 2


============================================================================
                            REVIEWER #2
============================================================================

What is this paper about, what contributions does it make, what are the strengths and weaknesses, what are the questions for the authors?
---------------------------------------------------------------------------
This paper applies a classic idea: take the output of an MT system,
and use it as training data for a downstream task. The twist in this
paper is that the MT system is unsupervised and that the downstream
task is that of learning bilingual word embeddings (BWE) -- which
itself is a step in most unsupervised MT (UMT) systems. The BWE are
learned using a standard method from prior work (Artetxe et al.,
2018): learn the embeddings of each language separately and then learn
a mapping between them. The UMT system is an existing phrase-based one
(Artetxe et al., 2019).

The approach is evaluated on bilingual lexicon induction (BLI) and
four downstream tasks. The results suggest that the method works and
offers improvements over reasonable baselines. The paper carries out
clear anaysis of the advantage of using this MT output (pseudo
parallel data) as training data for BWE learning.

The main issues with the paper are that there are several obvious
experimental questions left unanswered and a large swath of related
work that is not cited.
---------------------------------------------------------------------------


Typos, Grammar, Style and References
---------------------------------------------------------------------------
- Algorithm 1 says "while convergence do", which should probably read "while not converged do"
- The paper says that it evaluates on three downstream tasks, but
  there are actually four (NLI was missed).
---------------------------------------------------------------------------


Reasons to accept
---------------------------------------------------------------------------
- The paper presents a simple idea and results that convincingly show
  it works.
- The experimental design for evaluating different combinations of
  pseudo and parallel data (i.e. Table 4) was well conceived (albeit
  the missed experiment mentioned below) and certainly offered some
  strong insight into the behavior of the approach.
- The paper presented convincing (albeit not always statistically
  significant) improvements across an array of downstream tasks. Every
  BWE paper should do the same!
---------------------------------------------------------------------------


Reasons to reject
---------------------------------------------------------------------------
- One poorly explained oddity in the results is that the best results
  are obtained by using pseudo-parallel data from the source or target
  only. That is, adding pseudo-parallel data from both source and
  target does worse. The paper offers no guidance on how to choose
  either source or target data, nor does it offer any analysis about
  why adding data from both sides fairs worse. There may be some
  interesting lessons obtained from inspection of (two dimensional)
  learning curves over source/target pseudo-parallel data.
- Another related concern is that of multiple hypothesis
  testing. Effectively, this paper is presenting three hypotheses
  (i.e. lines of results on test data in Table 3) and then
  highlighting the gains from the best of the three. This is sort of
  sloppy, not to even mention this.
- The paper missed an obvious skyline: Table 4 should have included
  the case of non-pseudo parallel data (i.e. adding Split 1 and Split
  2). This skyline provides a clearer goal that UMT translated data is
  striving to achieve and how far short of the mark it is.
- Lastly, the whole approach feels somewhat heuristic: train some
  initial BWEs, then throw some monolingual data at a UMT system using
  those BWEs, get some mediocre data out of it, then use that to train
  some new BWEs. The key insight that seems to be missing is that the
  UMT system is itself capable of producing data that is assisting in
  BWE creation and so it would be more natural to directly use
  insights from the UMT system to improve the BWE model itself.
- The paper completely ignores all prior work that has used the output
  of an MT system to improve some downstream task. See Tebbifakhr1 et
  al. (2019) for a recent example.
---------------------------------------------------------------------------


---------------------------------------------------------------------------
Reviewer's Scores
---------------------------------------------------------------------------
                  Overall Recommendation: 2.5


============================================================================
                            REVIEWER #3
============================================================================

What is this paper about, what contributions does it make, what are the strengths and weaknesses, what are the questions for the authors?
---------------------------------------------------------------------------
The paper presents a data augmentation method for unsupervisedly learning bilingual word embeddings (BWE) with a mapping approach. The contribution of the paper is the data augmentation step, which augments the monolingual corpora used to learn monolingual embeddings with automatically generated parallel sentences. The pseudo-parallel sentences are created using an unsupervised translation model. Experiments are carried out for three language pairs (en-de, en-fr, en-ja). Aligning embeddings learned on augmented data outperforms a baseline that aligns embeddings from non-augmented data, and a baseline that jointly learns embeddings on augmented data on the BDI task. On a range of cross-lingual downstream tasks, they also observe improvements compared to the baseline which aligns embeddings from non-augmented data (here improvements are less consistent and less significant, but still visible)

Further, the authors show that improved performance of their approach can not only be attributed to shared content between languages, but also to making the co-occurence statistics between languages more similar. They also verify that the monolingual quality of the English embeddings does not decrease drastically. 

Strengths:

- The paper proposes a method for unsupervised data augmentation and does a detailed analysis investigating why this data augmentation improves embeddings. 

- The results of this analysis are very interesting, as they find that adding translated source/target data is better than adding original source/target data, and that this improvement is likely due to providing information about cooccurrence statistics in the other language (not only due to shared content)


Weaknesses:

- The approach is evaluated on a very limited amount of language pairs (only 3). It should be easy to add more language pairs, as the only resource required are monolingual Wikipedias, so I consider using only 3 language pairs as not justified. Adding more languages would also make it easier to make a difference between linguistically close and distant languages (as done in l. 567)

- Related to the previous point, the evaluation is only done for language pairs with considerable amounts of resources (e.g. high quality dictionaries). One motivation behind learning fully unsupervised BWE is to learn embeddings for low-resource languages where supervision is not straightforward to obtain. Hence the approach should be tested on languages with few resources for supervision OR the motivation for choosing an unsupervised approach should be stated. One interesting experiment in this direction should be to find out how much monolingual data is needed for this approach to work.

Questions: 

- Based on which considerations did you choose the language pairs included in the experiment?

- From the results in Table 7, we see that the vocabulary in the pseudo copora is limited, which might mean that some words are overrepresented, and that monolingual and bilingual embedding quality might drop for infrequent words in particular. Have you investigated this?

Further comments:
- l.567: It's difficult to make an argument about a trend in results based on linguistic distance, as you only consider 2 candidate languages (that are not the 'fitting' language) at a time

- Table 6: The baseline by Marie and Fujita should be included in this experiment, as it might be that jointly learned embeddings outperform mapped embeddings in down-stream tasks
---------------------------------------------------------------------------


Typos, Grammar, Style and References
---------------------------------------------------------------------------
- Typo in caption in Table 7
---------------------------------------------------------------------------


Reasons to accept
---------------------------------------------------------------------------
- The analysis of the data augmentation provides interesting insights into how to best augment the data (with translated data and not original data)

-  It also provides insights into why the data augmentation leads to better embeddings (because co-occurrence statistics are shared). Both findings can also be useful for other cross-lingual tasks
---------------------------------------------------------------------------


Reasons to reject
---------------------------------------------------------------------------
- The paper only includes three language pairs (for intransparent reasons) and more evaluation is needed to ensure that the approach generalizes to other language pairs (which is the main motivation behind learning BWEs without language specific resources)
---------------------------------------------------------------------------


---------------------------------------------------------------------------
Reviewer's Scores
---------------------------------------------------------------------------
                  Overall Recommendation: 3


==> reviews/revise_memo.txt <==


・タイトルをアナリシスにする？

・our approachというよりもシンプル拡張という書き方？

・proposed.pngも少しダサいかも？marieらみたいにシンプルに書いていい気がする。

・下流タスクにおけるjoint-learningの結果を載せる？

・Table 3のBT stepはもう少し細かく載せたほうがいい？

・joint learning → joint training?

・Marieらとほぼ同じだと言っているレビューが多い


■ Coling2020レビューについて

・how the quality of the UNMT affects the final performance of bilingual word embedding?

→ Table3により解決？

・Does the amount of the synthetic parallel data show much effect on the final performance? 

→ 自明だからいらない？

・Some papers are not cited in the related works about UNMT (Unsupervised neural machine translation with weight sharing ...).

→ Relevance の評価は高かったから優先度は低い？

・Marie and Fujitaらの実験の性能が再現しきれていない

→ しかし10Mでも翻訳にえぐ時間かかる・・・ので再実験は間に合わなそう
ただ、確かアーテッジらの実装だと速い可能性がある


■ eacl2021レビューについて

-- meta review --

・there seems to be a mismatch between the core motivation (fully unsupervised and weakly supervised setups) and the chosen experimental setup (only high-resource languages with abundant resources)

→ これはそこまで問題なのか？

・the paper misses some relevant recent work that somewhat invalidates the importance of working only on fully unsupervised setups (e.g., Vulic et al, EMNLP 2019; Artetxe et al., ACL 2020) 

→ 調べる

・Along the same line, the paper does not include some very relevant recent baselines 'that has used the output of an MT system to improve some downstream task' (from R2)

→ 調べる（関連研究として載せる？

・The contribution of this paper is limited, on account of the fact that Vulic and colleagues, in their work "Do We Really Need Fully Unsupervised Cross-Lingual Embeddings?
", made a very convincing argument for the answer "No, we do not". The work reviewed here motivates its effort saying that there is a "recent trend to reduce the amount of cross-lingual supervision". This is not a good argument for doing something
では教師なしBWEはいらないと言われている

→ どうする？



-- Reviewer 1 --

・Marieらの研究の貢献を誤解している、再現実装がおそらくちゃんとしていない

→ これはおそらく査読者の勘違い

・But in evaluation on extrinsic tasks, the method is NOT compared to these other two methods, but instead just against a simpler baseline.

→ joint-trainingの下流タスクの結果も載せるべきなのかどうか

・Makes me wonder how the comparison would go against Artetxe 2019a, for example.

→ Artetxe 2019aでは下流タスク解けない

・You need to revise your claim that "it is not simply because of data augmentation but because: (1) the generated data makes the source and target corpora (partially) parallel" because it does not fit with the observation that "for our mapping method, augmenting only either the source or target, not both, achieves the best performance in most language pairs"

→ ソース・ターゲット言語から両方拡張するのはベストではない→パラレルにしたから性能が上がるは言えない
は成り立たないと思う
両方拡張することで、パラレルによる性能向上が実現されていても
他の要因（）によって下がってしまった可能性がある

・I am consfused as to whether you are using the method of Lample 2018c or of Artetxe 2019b to do unsupervised machine translation..
Seems like it's the latter, but the former also gets cited in unexpected places e.g. on line 319
But since neither of these is cited in lines 321-340, I am also thinking maybe you didn't use either of their implementations but instead implemented your own thing insipired by them?

→ 確認する



-- Reviewer 2 --

・Algorithm 1 says "while convergence do", which should probably read "while not converged do"
・The paper says that it evaluates on three downstream tasks, but
  there are actually four (NLI was missed).

→ 修正する

・なぜソース・ターゲット両方拡張した場合に性能が下がるかについての分析がない

→ Marieらは"This is presumably due to the presence of sentences of two very different natures,
synthetic and original, in the same language."と軽く触れていて、自分も同意見。（これも書く？）


・Effectively, this paper is presenting three hypotheses
  (i.e. lines of results on test data in Table 3) and then
  highlighting the gains from the best of the three. This is sort of
  sloppy, not to even mention this.

→ Table3にて、0と3しかないのが雑？1、2も載せる

・The key insight that seems to be missing is that the UMT system is itself capable of producing data that is assisting in BWE creation and so it would be more natural to directly use insights from the UMT system to improve the BWE model itself.

→　これはその通りだが、手法そのものを修正する必要があるため対応できない

・The paper completely ignores all prior work that has used the output
  of an MT system to improve some downstream task. See Tebbifakhr1 et
  al. (2019) for a recent example.

→ とりあえず Tebbifakhr1 et al. (2019) をみてみる

この査読者は本質ついてる



-- Reviewer 3 --

・3つの言語ペアは少ない

→ SMTの学習にすごい時間がかかるから間に合わなそう

・Based on which considerations did you choose the language pairs included in the experiment?

→ 言語を選択した理由を書く。（似た言語＋似てない言語）

・From the results in Table 7, we see that the vocabulary in the pseudo copora is limited, which might mean that some words are overrepresented, and that monolingual and bilingual embedding quality might drop for infrequent words in particular. Have you investigated this?

→ これは調査したが、特に差がみられなかった。どこかで触れるべき？

・- l.567: It's difficult to make an argument about a trend in results based on linguistic distance, as you only consider 2 candidate languages (that are not the 'fitting' language) at a time

→

・The baseline by Marie and Fujita should be included in this experiment, as it might be that jointly learned embeddings outperform mapped embeddings in　down-stream tasks

→ 二人から指摘されているから悪い結果でも載せるべきか・・？

この査読者も本質ついてる







■ ACL styleに関して


Place figures, tables, and photographs in the papernear where they are first discussed, rather than atthe end, if possible
















==> reviews/todo.txt <==
\begin{itemize}
\item （レビューしてもらう）図をもっとシンプルに、小さく。（Marieらのような）
\item （レビューしてもらう）図の説明をする
\item （レビューしてもらう）Relate Workの修正 
\item \textbf{対応済み} 図表は全て上の方がみやすい
\item \textbf{対応済み} Bilngual →　Cross-lingualに変更する
\item \textbf{対応済み} joint-training → joint-training
\item proposed methodという言葉を使わない？
\item Table3 1、2回のBTでの結果も載せる
\item Table3 折れ線グラフの方がわかりやすい？
\item （レビューしてもらう）なぜソース・ターゲット両方拡張した場合に性能が下がるかについて触れる
\item \textbf{対応済み} Typo at Table7の修正 
\item \textbf{対応済み} algorithm 1 while convergence doの修正
\item \textbf{対応済み} 4.2 でNLIが忘れられている → four NLI追加 
\item （レビューしてもらう）joint-trainingの下流タスクの結果はやはり載せた方がいいとのこと。この図の見せ方についても考える
\item 言語を選択した理由を書く。（似た言語＋似てない言語）
\item \textbf{対応済み} fr1とかがわかりにくい→ fr-aとかに
\item （レビューしてもらう）Table 5の説明を修正
\item （レビューしてもらう）Related workにunsupervised BWEで行うモチベーションを追加→Future workに追加
\item Tebbifakhr の論文を追加 
\item idとは何か調べる
\item （レビューしてもらう）future work・・・言語数を増やす、データ数を増やす
\item （レビューしてもらう）２章のRelated Workをいい感じのタイトルに変更
\item \textbf{対応済み} UMTじゃなくてUSMTに統一した方が良さそう？使ってるのは統計的機械翻訳で統一してる
\item \textbf{対応済み} shortcite→citet
\item 結果の表に一番言いたいことを一文追加する
\item （レビューしてもらう）セクションの構造を改変。（Experimentsを Evaluation of Cross-lingual Mapping、Downstream Tasks、Analysisに分割）
\item （レビューしてもらう）各セクションの冒頭で要約を追加
\item paragraph subsectionとかをどう統一するか
\item 時制の統一
\item Our methodという表現を変更する
\end{itemize}








==> reviews/todo2.txt <==
\begin{itemize}
\item モノリンガルスペースでmappingを改善しようとした研究が割とある

\end{itemize}
